A bipolar structure and shocks surrounding the stellar-merger remnant V1309 Scorpii

Context. V1309 Sco is an example of a red nova, a product of the merger between non-compact stars. V1309 Sco is particularly important within the class of red novae due to the abundance of the progenitor binary before the merger. Aims. We aim to investigate the spatio-kinematic and chemical properties of the circumstellar environment, including deriving the physical conditions and establishing the origins of the different circumstellar components. Methods. We use radiative transfer modelling of molecular emission in sub-mm spectra to examine the properties of the molecular gas, and use forbidden line diagnostics from optical spectra to constrain electron density and temperature using forbidden line diagnostics. We compare line intensities from shock models to observations to look for and constrain shocks. Results. We derive a new kinematical distance of 5.6 kpc to the source. The detection of ro-vibrational H2 and sub-mm HCO+ emission in 2016 and 2019, respectively, indicate active shock interactions within the circumstellar environment. The velocity profiles of both H2 and HCO+, as well as the moment-1 maps of sub-mm CO and 29-SiO, indicate a bipolar structure that may be asymmetric. The sub-mm and optical molecular emission exhibits temperatures of 35-113 and 200 K, respectively, whilst the atomic gas is much hotter, with temperatures of 5-15 kK, which may be due to shock heating. Conclusions. The detection of a bipolar structure in V1309 Sco indicates further similarities with the structure of another Galactic red nova, V4332 Sgr. It provides evidence that bipolar structures may be common in red novae. All collected data are consistent with V1309 Sco being a kinematically and chemically complex system.

==> 2do_list.txt <==
--------------- TO DO LIST --------------------

1. correct spectra images to remove CR's/instrumental spikes in NIR spectrum
2. molecfit
3. redo discussion and conclusion
  - discuss expansion velocities


==> OLD_CSE+shocks.txt <==




SHOCKS: up to H2 models
The molecular gas observed with ALMA likely represent the bulk of the circumstellar material, which recombined into molecules and cooled down to a temperature of 35--113 K. The optical spectra reveal the presence of slightly warmer molecular gas at a temperature of about 200 K. Here, we assume that the rotational temperature is close to the excitation temperature while the vibrational temperature of 2100 K represents the colour temperature of the radiation field responsible for the fluorescent emission in the electronic molecular bands. Atomic emission lines that we observed in the 2019 optical spectra probe gas at even higher temperatures 5--15 kK, revealing the presence of hot plasma with partial ionization. The relative locations of these different phases of circumstellar matter are not known. In Fig. \ref{fig: HCO+ H2 comparison}, we compare sample line profiles of Fe I and II, representing the plasma, to the sub-mm lines of CO and $^{29}$SiO representing the coolest gas observed. The profiles overlap quite closely, but CO emission does have extra emission at LSR velocities 50--150 km s$^{-1}$. It would appear therefore that the cool and hot phases have largely the same kinematics within the remnant, but that does not imply they are physically mixed. In classical cool circumstellar envelopes, such as those of AGB stars, however, warmer gas is usually closer to the star which is the main source of energy through radiation or pulsations (shocks). It is therefore reasonable to assume that the atomic gas we observe is much more compact than the sub-mm emission. Future attempts to resolve the remnant have therefore greater chances of succeeding at sub-mm wavelengths than in the optical/IR.

In analogy to other red nova remnants (K18), the coalesced star of V1309 Sco is expected to be a cool (2000--3000 K) giant or supergiant. Finding plasma of a temperature over 5000 K in its neighbourhood is therefore significant. One can argue that this recombining gas is material heated by the 2008 event and slowly cooling on a timescale of decades. However, our simultaneous observations of the IR H$_2$ and sub-mm HCO$^+$ emission suggests that active shocks propagate through the red nova remnant, heating the gas and changing its molecular composition.

%The role of outflows, encompassing stellar winds to collimated jets, in stellar astrophysics is well-known \citep{cassinelli1979}, including their role in the mass loss of AGB/post-AGB stars \citep[][chapter 10.4]{blocker2001,osterbrockferland2006}. In the context of stellar mergers, coalescing systems are believed to undergo several periods of mass loss. Simulations by \citet{nandez2014} and \citet{macleod2022} show L$_2$ mass loss within $\sim$1 year before the collision occurs. \citet{pejcha2014} also shows that pre-merger mass loss can explain the exponential orbital decay observed by \citet{tylenda2011}, and \citet{pejcha2017} demonstrates that V1309 Sco's pre-merger mass loss forms a spiral pattern that increases in optical thickness over time and explains peculiarities in the pre-merger light curve. As \textbf{K18} and \citet{mason2022} have attributed both observed molecular and early atomic emission to pre-merger material from observations, it seems likely that ambient CSE material originates from before the merger. This is complemented by the detection of cold ($\sim$30 K) dust several thousand AU from the central star \citep{tylenda2016}.

%\citet{tylenda2016} also detect much warmer dust of $\sim$950--1000 K which indicates an episode of more recent, intense mass loss, indicating active outflowing gas. The next question would be how fast such outflows are, and whether shocks occur that can influence the chemistry of the CSE.

%Several results point towards the presence of outflows, primarily by indications of shocks within the CSE. 


% HCO+
In Sect. \ref{section: ALMA line ident}, we postulated the identification of the HCO$^+$ $J$=4--3 line in the 2019 spectrum, which must have been much weaker or absent in 2016 spectra. Although the HCO$^+$ emission is blending heavily with SO$_2$ emission, the simulated spectrum of SO$_2$ (Fig. \ref{fig: LTE model}) produced by CASSIS is good enough to extract the intrinsic emission of this molecular ion. This profile is shown in Fig. \ref{fig: HCO+ H2 comparison}. The HCO$^+$ emission has a peak velocity of $-53$ km s$^{-1}$ and its profile partially overlaps in velocity with profiles of the other sub-mm and optical lines. The peak emission is redshifted with respect to the average velocity of all observed lines and is the most redshifted emission observed. 

HCO$^+$ is often considered a shock tracer, especially in cooler environments. Shock dissociation of stable molecules such as H$_2$O and CO, and subsequent recombination can form HCO$^+$ in circumstellar media \citep{pulliam2011, sanchez1997, sanchez2000, sanchez2015}. Alternatively, ultraviolet and X-ray fluxes can influence HCO$^+$ abundances through photo-dissociation \citep{kimura2012,cleeves2017}. Due to a lack of UV or X-ray sources in V1309 Sco, shocks are the most likely candidate for the formation of HCO$^+$. 

%\citet{sanchez2015} found that models of the chemical evolution of OH 231.84+4.22 under-predicted HCO$^+$ abundances when neglecting shock modelling. Therefore,  
\begin{figure}%[h!]
    \centering
    \includegraphics[width=0.5\textwidth, trim={1cm 0.5cm 2cm 3cm }, clip]{images/H2_HCO+comp.png}
    \includegraphics[width=0.5\textwidth, trim={1cm 0.5cm 2cm 2cm }, clip]{images/H2_HCO+comp2.png}
    \caption{Velocity profiles of HCO$^+$ (4--3), H$_2$ 1--0 S(1) and H$_2$ 1--0 Q(1), normalised to unity (both panels). The top panel also shows the CO (3--2) and Fe I $\lambda$5110 profiles, whilst the bottom panel shows [Fe II] $\lambda$8616 and $^{29}$SiO (8--7). The grey dashed line represents the average peak velocity of the atomic emission detected in XSHOOTER.}
    \label{fig: HCO+ H2 comparison}
\end{figure}

A key shock tracer we also detect is H$_2$. The ro-vibrational 1--0 S(1) line is detected at 2.10 $\mu$m, whilst the purely vibrational 1--0 Q(1) line at 2.41 $\mu$m is also detected in XSHOOTER in 2016 (Table \ref{table: xshooter lines}). Ro-vibrational H$_2$ lines have long been considered a shock tracer and are often used in conjunction with NIR [Fe II] lines to trace different regions of the same shock \citep{sternberg1989,davis2003,kokusho2020,mohan2023}. We detect no such NIR [Fe II] in our XSHOOTER spectra. However, the detection of H$_2$ presents key evidence for shocks within the CSE of V1309 Sco. In Fig. \ref{fig: HCO+ H2 comparison}, we compare the HCO$^+$ and H$_2$ velocity profiles to that of emission from neutral and ionised Fe, as well as the molecular emission of CO (3--2) and $^{29}$SiO (8--7).

The profiles of HCO$^+$ and H$_2$ are separated by approximately equal, but opposite, velocity shifts of $\sim$70--80 km s$^{-1}$ to the average peak velocity of the atomic emission, equal to --134 km/s, as well as to the peak velocity of CO (3--2). The symmetrical nature of the HCO$^+$ and H$_2$, in our opinion, trace outflows moving in opposite directions relative to the observer (Fig. \ref{fig: schematic}). As such a structure has been found in another Galactic red nova, V4332 Sgr (\textbf{K18}), which has previously been noted as having similar spectral evolution characteristics to V1309 Sco \citep{kaminski2015}, such a detection may be an indicator that bipolar features may be common among red novae. It is clear that the different lobes interact with the CSE in different ways, with the blueshifted lobe excites molecular H$_2$, which cools via the observed ro-vibrational lines, whilst the redshifted lobe has sufficient energy to dissociate stable molecules such as CO and H$_2$O.
\begin{figure}
    \centering
    \includegraphics[width=0.5\textwidth]{images/schematic_crop.pdf}
    \caption{Schematic of the bipolar structure observed in V1309 Sco.}
    \label{fig: schematic}
\end{figure}
Neither the peak velocities of H$_2$ (--216 km s$^{-1}$ for the 1--0 Q(1) line) or HCO$^+$ (--43 km s$^{-1}$) is consistent with the velocity of the narrow and broad components measured from SO$_2$ (Table \ref{table: chi^2}). In fact, the broad component has a LSR velocity similar to the average velocity of all atomic lines presented in Table \ref{table: xshooter lines}. It may be that some of the detected H$_2$ gas was not excited recently by active outflowing gas, but may have been formed by previous interactions between ambient material (possibly of pre-merger origin) and merger ejecta, but not enough to be detected in earlier spectra. This is supported by the comparison of the 2012 and 2016 XSHOOTER spectra in Fig. \ref{fig: xshooter epoch comparison}, where the H$_2$ line was not detected in 2012. Since then, the active outflows have increased the amount of excited H$_2$ gas, allowing it to be detected. We would still be able to detect the previously excited H$_2$ gas by the faster merger ejecta, which would affect the velocity measurement of H$_2$. Certainly, the kinematics of the shocked gas is not consistent the kinematics expected for such a scenario, possibly due to other kinematic components present such as a disk or a multi-jet structure.

The line profiles presented in Fig. \ref{fig: HCO+ H2 comparison} raise further questions. Why do we see HCO$^+$ in one outflow and H$_2$ in the other, but neither molecule in both? The answer may lie in the complex nature of the CSE and its previous evolution. For example, each outflow may have different physical properties. The physical properties of the medium into which the outflows inject energy could also be different (such as an increased column density of CO near the redshifted outflow), due to the complex interactions during the last stages of the progenitor coalescence and the complex kinematics of the merger ejecta. Another possibility is that the corresponding, redshifted H$_2$ component in the same lobe as the detected HCO$^+$ emission is faint enough to be sufficiently obscured by dust along our line of sight. However, we should therefore also see HCO$^+$ in the blueshifted lobe close to the detected H$_2$ emission.

%An alternative explanation would be an overabundance of molecular material on the other side of the central star relative to the observer. Such an overabundance cannot be explained, but may be seen through the excess of emission in the red wings of the velocity profiles of both CO and $^{29}$SiO. If there is an overabundance of CO surrounding the redshifted lobe compared to the blueshifted lobe, the detection of HCO$^+$ around the redshifted lobe but not the blueshifted lobe can be explained by increased formation due to dissociation of the overabundant CO in that region.
 
The velocity profile of Fe I indicate that it does not originate in the lobe of either outflow, but the NIST analysis (Fig. \ref{fig: NIST}) indicates that the Fe I emission does not form in LTE. This is further evidence of complex kinematics within the CSE, as other physical processes may be present to produce non-LTE conditions. As Fig. \ref{fig: Ca, Fe profiles} indicate that neutral atomic gas is found in outer regions of the CSE, the non-LTE conditions may be caused by atomic gas being swept up in outflows and driven outwards. The atomic gas likely does not form within the central reservoir (Fig. \ref{fig: schematic}) as it is found at an average velocity of --134 km s$^{-1}$ (Fig. \ref{fig: HCO+ H2 comparison}), whereas the reservoir appears to be consistent with the systemic velocity of $\sim$ --80 km s$^{-1}$ (Fig. \ref{fig: moment maps}).

==> SO2_origtable.txt <==
\begin{table}
    \caption{Parameters of SO$_2$ gas for both ALMA epochs.} \label{table: chi^2}
    %\centering
    \renewcommand{\arraystretch}{1.5} % Default value: 1
    \setlength{\tabcolsep}{3pt}
    \begin{tabular}{y{45pt}|y{45pt}y{45pt}y{45pt}y{45pt}}
    \hline
     & \multicolumn{2}{c}{2016} & \multicolumn{2}{c}{2019} \\
    & BC & NC & BC & NC\\\hline
    $N$ (cm$^{-2}$) & 9.51$\times$10$^{16}$ & 2.56$\times$10$^{16}$ & 4.55$\times$10$^{17}$ & 1.63$\times$10$^{17}$ \\
    $T_{\rm ex}$ (K) & 113 $\pm$ 9 & 113 $\pm$ 11 & 35 $\pm$ 10 & 97$\pm$ 3\\
    $\varv_{\rm LSR}$ & --95 & 53 & --43 & --123 \\[-5pt]
    (km s$^{-1}$) & &  & & \\
    FWHM (km s$^{-1}$) & 160 & 90 & 233 & 112 \\\hline
%    FWHM & 160 & 90 & 160 & 90 \\
%    $\varv_{LSR}$ & -95 & 53 & -95 & 53 \\\hline
    \end{tabular}
    \tablefoot{BC and NC refers to the broad and narrow component, respectively. For the ALMA 2016 observations, we fixed the FWHM to 160 and 90 km s$^{-1}$ for BC and NC, respectively, and $\varv_{\rm LSR}$ to --95 and 53 km s$^{-1}$, respectively.}    
\end{table}

==> discussion_CSEstructure_old.txt <==
Very little theoretical work has been done on the post-merger evolution of red novae, with theoreticians concentrating on the pre-merger and merging process conditions \citep{zhu2013,pejcha2014,nandez2014, pejcha2017}. However observations of other galactic red novae such as V838 Mon \citep{bond2003, kaminski2015} and V4332 Sgr \citep{kaminski2010v4332, kaminski2011v4332, kaminski2013v4332, tylenda2015v4332} showed no significant temporal evolution of the surrounding CSE of either object has been observed. V838 Mon was formed within a binary merger within a triple system in 2003, with the third component still present within the surrounding CSE. Kinematic changes are expected with V838 Mon but are due largely to the interaction of the third stellar component with the CSE material rather than other causes, such as outbursts from the remnant star or from any outflows to start or end. Therefore we assume that the kinematics do not change significantly for the CSE of V1309 Sco between 2016 and 2019.

Our modelling assumed a CSE with 2 components, N1 and N2, with FWHM=160 km/s and 90 km/s and LSR velocities of -95 and 53 km/s respectively as derived by \citet{kaminski2018}. The column densities of the two components show that for N1, the column density has increased by 35\% on average across all molecules. In contrast the N2 column density has decreased by an average factor of $\frac{5}{3}$ for SO$_2$. We can see that in Table \ref{table: LTE model} the pattern is approximately the same across all molecules. The outlier in this pattern is SO, which shows that the column density of the N2 component has increased by a factor of 2.5 whilst the column density of the N1 component has not changed. Table \ref{table: chi squared} (only modelling SO$_2$) indicate that both components of the CSE have cooled by 50-60 K. The kinetic temperatures of both components in 2016 and 2019 (within 1$\sigma$ errors) indicate that the CSE is isothermal and cooling at the same rate. Due to the larger widths of the N1 component, it likely best represents the gas ejected from the system before or during the merger event, and the bulk of the CSE.

For N2, the kinematics are different despite the isothermal nature of the CSE. The central velocity shows that the material is moving in a different direction to the N1 component with a relative velocity different of $\sim$150 km/s, which may indicate several different scenarios. The first is that N2 is representative of molecular outflows originating from the remnant star, possibly similar to that of post-AGB outflows \citep{vanwinckel2003,cava2021}. Assuming the outflow velocity is of the order of 150 km/s, the kinetic temperature measured for this component would be expected to be much higher than 50-60 K in order to be consistent with the column density of the outflowing gas. As 50-60 K is more representative of ambient gas shielded from the remnant star radiation, this scenario is not feasible. It should also be noted that outflow velocities in the region of 150 km/s are very high for red novae \citep{kaminski2018}.

Another scenario is that the N2 component represents molecular material ejected during the merger event disturbed by outflowing gas, explaining the different kinematics of the components. Furthermore, the HCO$^+$ (4$\to$3) line was fitted independently and had a peak velocity of 52 km/s, almost exactly the velocity derived for the N2 component. HCO$^+$ is formed from the dissociation and subsequent recombination of stable molecules such as CO and H$_2$O, either via photo-dissociation \citep{kimura2012} or by shocks \citep{sanchez1997,sanchez2000,sanchez2015}. In order to test the second scenario, we used MAPPINGS V \citep{mappings5} to model the same optical forbidden line diagnostics used to constrain electron density and temperature in Section \ref{section: diagnostics} when effected by shocks between 10 and 150 km/s. We modelled the line intensities at different values of N$_e$ within the constraints we derived previously. We saw no overall consistency between the diagnostic line intensities and the shock velocity within this range. A key problem with this test is that the SNR of the diagnostic lines were not good enough to constrain the shock velocity, with the uncertainty range often including the full parameter space.

A third scenario is that the N2 component originates from before the merger event. \citet{mason2022} find evidence of a 2-component structure from spectra taken in 2009 \citep[see also][]{mason2010}. \citeauthor{mason2022} find a high and low-velocity component (HVC, LVC) in the red and blue wings of atomic emission lines, along with broad absorption between the two components. They identify the HVC as material ejected by the merger event, whereas the LVC and the absorbing material represent circumbinary material ejected during the common envelope CE phase \citep{nandez2014,pejcha2014,pejcha2017}. Equating N1 with the HVC and N2 with the LVC, we can explain better the observed temperatures. In this scenario, N1 is the material ejected by the merger which previously showed atomic emission \citep{mason2022} but has since recombined to molecular phase. This process may have started soon after the merger, as molecular absorption bands are seen within months of the eruption \citep{mason2010}. N2 represents circumbinary material largely unaffected by the merger ejecta, hence the different kinematics of the component. It is possible that the N2 component is the LVC seen in \citet{mason2022} rather than the absorption component as the absorbing gas has likely dissipated since 2009, resulting in smaller column densities and optical depth. This means that the molecular emission has a similar structure to the atomic emission observed just after the merger (except the overall profile being shifted towards more positive velocities), strengthening the idea that the molecular material has formed from the condensed atomic ejecta and circumbinary material after the merger. This would therefore imply that outflows from the merger remnant either may not be present or are not reaching the outer molecular material, as the kinematic structure of the two components seem to have not changed relative to each other. However, optical depth measurements of CO, SO and SiO (see Table \ref{table: tau}), where $\tau>$ 1, indicate that the molecular material is optically thick and so the disturbed outer material may not be visible, meaning we only seeing the outer shell, with the atomic emission detected by XSHOOTER well mixed in with the dust and molecular material.

One explanation for the increased column densities of the N1 component is due to molecular formation, either in the outer shell of the CSE or the photosphere of the stellar remnant (see Section \ref{section: chemical composition discussion}). The slight reduction in the N2 column densities may be due to dissipation of the circumbinary material, consistent with the third scenario. The exception is SO, showing the opposite trend seen for all other molecules. This raises the question about why SO has unique physical properties.

==> introdraft.txt <==
The eruption of V1309 Sco in September2008 \citep{nakano2008} was the latest in a class of stellar eruptions known as red novae identified within the Milky Way \citep{soker2003,soker2006,soker2007,tylenda2006} Red novae are characterised by low temperatures ($\sim$2000 K), multi-peaked light curves with an intermediate peak luminosity between those typical of classical and supernovae, and high molecular abundances and dust. Such features have previously been identified in other galactic sources, such as V838 Mon \citep{bond2003, kaminski2015} and V4332 Sgr \citep{kaminski2010v4332, kaminski2011v4332, kaminski2013v4332, tylenda2015v4332}. Other galactic red novae are BLG-360 (Nova 2002) and CK-Vul, the latter of which is historically the oldest red nova and had previously been misidentified as a classsical nova. As well as these galactic red nova, multiple red novae have been discovered in other galaxies, such as M85 OT2006-1 \citep{kulkarni2007}, M31N 2015-01a \citep{kurtenkov2015, williams2015} and M31 RV \citep{rich1989, mould1990}. In the case of V1309 Sco, the peak luminosity was 10$^4$ L$_{\odot}$, with temperatures decreasing down from 5500 to 4$\sim$4000 K shortly after the eruption and continued to cool. The remnant star resembled an M7 giant 220 days after the merger event finished.\\

The signficance of V1309 Sco within the red nova classification stems from photometric observations from the OGLE survey \citep{udalski2003}, which monitored V1309 Sco across several years prior to the eruption. The photometric light curves taken from this data \citep{tylenda2011} presented periodic variability indicative of an eclipsing contact binary with a total mass of $\sim$1.7 M$_{\odot}$ and an orbital period of $\sim$1.4 days. The stellar components of the progenitor binary were two early K-type sub-giants. By analysing the orbital period across the several years of photometric observations, \citet{tylenda2011} found that the orbital period was decreasing exponentially across the observations, implying the binary system was unstable and the stellar components were spiralling in towards each other. This discovery is considered the strongest evidence towards the stellar merger scenario as an explanation of red novae and is the first direct observation of an unstable binary system collapsing to result in a merger.

The frequency of red nova eruptions has been overpredicted. Based on the known red nova eruptions (both galactic and extragalactic), \citet{Kochanek2014} predicted a red nova rate of 1 event every 2 years. However, such a rate seems to have been skewed as in recent years, red nova detections have not followed this rate. Identifying red novae is based predominantly on the light curves during the eruption (which corresponds to the merger process), which means that such detections are often circumstantial and it is possible that many red nova eruptiuonsnhave been missed by surveys and target of opportunity observations. As merger remnants have similar characteristics to evolved stars, it is necessary to look deeper to find distinguishing features of the remnant that can help identify red novae without observing the merger process. This is why V1309 Sco is important, as it is the only source that can provide a link between the progneitor and remnant properties.

Previous observations of V1309 Sco have pointed towards a circumstellar environment (CSE) dominated by two gas components. \citet{kaminski2018} showed from ALMA observations in 2016 that the molecular emission is represented by a doubl Ggaussian profile, each of which has different kinematical properties. Radiative transfer modelling of the multiple SO$_2$ lines detected allowed \citeauthor{kaminski2018} to constrain the effective temperature of both components, showing that the CSE is roughly isothermal within error limits. They also show that each component has vastly different kinematics, with one component found at $v_{LSR}$ of -95 km/s and a FWHM of 160 km/s, whilst the other component is found with $v_{LSR}$ of 53 km/s and a FWHM of 90 km/s. Therefore despite the two components appearing to have the same temperature, they have distinctly different kinematics and therefore may indicate different origins of the gas component. Similarly, \citet{mason2022} provide evidence of gas ejection prior to the merger event, which is one potential origin of one of the gas components. This may indicate that angular momentum is lost from the system prior to the merger, and that therefore the formation of disks and torii is possible. Gas that is ejected prior to the merger is likely to be heated by the merger event, destroying ices formed in the time since gas ejection as well as causing the dissociation of stable moelcules and leading to the formation of exotic molecular species. A combined approach looking at the sub-mm and optical spectra of the remnant can provide additional information on the differences between the two gas components.

Paragraph on what each section is about

==> notes.txt <==
-nicholls+ 2013 do not see PAHs in IR spectrum - can only consider models which do not have high PAH abundances - see how it looks with only lowest fractional abundance 

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

